Extrinsic Camera Calibration with Semantic Segmentation

Monocular camera sensors are vital to intelligent vehicle operation and automated driving assistance and are also heavily employed in traffic control infrastructure. Calibrating the monocular camera, though, is time-consuming and often requires significant manual intervention. In this work, we present an extrinsic camera calibration approach that automatizes the parameter estimation by utilizing semantic segmentation information from images and point clouds. Our approach relies on a coarse initial measurement of the camera pose and builds on lidar sensors mounted on a vehicle with high-precision localization to capture a point cloud of the camera environment. Afterward, a mapping between the camera and world coordinate spaces is obtained by performing a lidar-to-camera registration of the semantically segmented sensor data. We evaluate our method on simulated and real-world data to demonstrate low error measurements in the calibration results. Our approach is suitable for infrastructure sensors as well as vehicle sensors, while it does not require motion of the camera platform.

==> IV_2022_Calibration/Kalib.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Kalib2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{\linewidth}%311.76000977bp
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6820631)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Kalib.pdf}}%
    \put(0.185,0.455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\small \begin{tabular}[t]{l}\textbf{3D Environment}\\\textbf{  Reconstruction}\end{tabular}}}}%
    \put(0.585,0.455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\small \begin{tabular}[t]{l}\textbf{  Point Cloud}\\\textbf{Segmentation}\end{tabular}}}}%
    \put(0.195,0.115){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\small \begin{tabular}[t]{l}\textbf{Camera Image}\\\textbf{  Segmentation}\end{tabular}}}}%
    \put(0.92501894,0.11){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{ \small \begin{tabular}[t]{l}\textbf{$\;\;$Extrinsic}\\\textbf{Calibration}\end{tabular}}}}}%
    \put(0.08692299,0.08){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\small \begin{tabular}[t]{l}\textbf{Camera Image}\end{tabular}}}}}%
    \put(0.05324951,0.5){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\small \begin{tabular}[t]{l}\textbf{LIDAR}\\\textbf{Scans}\end{tabular}}}}}%
    \put(0.58,0.115){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\small \begin{tabular}[t]{l}\textbf{Cross-Domain}\\\textbf{  Registration}\end{tabular}}}}%
  \end{picture}%
\endgroup%

